Scatter correction based on quasi-Monte Carlo for CT reconstruction

Scatter signals can degrade the contrast and resolution of computed tomography (CT) images and induce artifacts. How to effectively correct scatter signals in CT has always been a focal point of research for researchers. This work presents a new framework for eliminating scatter artifacts in CT. In the framework, the interaction between photons and matter is characterized as a Markov process, and the calculation of the scatter signal intensity in CT is transformed into the computation of a $4n$-dimensional integral, where $n$ is the highest scatter order. Given the low-frequency characteristics of scatter signals in CT, this paper uses the quasi-Monte Carlo (QMC) method combined with forced fixed detection and down sampling to compute the integral. In the reconstruction process, the impact of scatter signals on the X-ray energy spectrum is considered. A scatter-corrected spectrum estimation method is proposed and applied to estimate the X-ray energy spectrum. Based on the Feldkamp-Davis-Kress (FDK) algorithm, a multi-module coupled reconstruction method, referred to as FDK-QMC-BM4D, has been developed to simultaneously eliminate scatter artifacts, beam hardening artifacts, and noise in CT imaging. Finally, the effectiveness of the FDK-QMC-BM4D method is validated in the Shepp-Logan phantom and head. Compared to the widely recognized Monte Carlo method, which is the most accurate method by now for estimating and correcting scatter signals in CT, the FDK-QMC-BM4D method improves the running speed by approximately $102$ times while ensuring accuracy. By integrating the mechanism of FDK-QMC-BM4D, this study offers a novel approach to addressing artifacts in clinical CT.

==> manifest.txt <==
The following files are copyright 1994 Peter Williams and released
under the LPPL as explained in the comments beginning each file:
INSTALL
Makefile
README
doc_Makefile
harvard.bib
harvard.sty
harvard.tex
and the derived file harvard.pdf.

The following files are copyright Thorsten Schnier and released
under the LPPL as explained in the comments beginning each file:
harvard.perl

For details of copyrights and licensing for other files, see
the comments included in each.

This file added by Clea F. Rees 2009/01/30.

